The Host Galaxies of Rapidly Evolving Transients in the Dark Energy Survey

Rapidly evolving transients (RETs), also termed fast blue optical transients (FBOTs), are a distinct class of astrophysical event. They are characterised by lightcurves that decline much faster than common classes supernovae (SNe), span vast ranges in peak luminosity and can be seen to redshifts greater than 1. Their evolution on fast timescales has hindered high quality follow-up observations, and thus their origin and explosion/emission mechanism remains unexplained. In this paper we define the largest sample of RETs to date, comprising 106 objects from the Dark Energy Survey, and perform the most comprehensive analysis of RET host galaxies. Using deep-stacked photometry and emission-lines from OzDES spectroscopy, we derive stellar masses and star-formation rates (SFRs) for 49 host galaxies, and metallicities for 37. We find that RETs explode exclusively in star-forming galaxies and are thus likely associated with massive stars. Comparing RET hosts to samples of host galaxies of other explosive transients as well as field galaxies, we find that RETs prefer galaxies with high specific SFRs, indicating a link to young stellar populations, similar to stripped-envelope SNe. RET hosts appear to show a lack of chemical enrichment, their metallicities akin to long duration gamma-ray bursts and superluminous SN host galaxies. There are no clear relationships between properties of the host galaxies and the peak magnitudes or decline rates of the transients themselves.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> author_list_07_May.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Möller,Anais,anaismoller@gmail.com,A.~M\"oller,False,"Universit\'e Clermont Auvergne, CNRS/IN2P3, LPC, F-63000 Clermont-Ferrand, France",
Thomas,Benjamin P.,benjamin.thomas@port.ac.uk,B.~P.~Thomas,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Tucker,Brad E.,brad@mso.anu.edu.au,B.~E.~Tucker,True,"The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia",
Frohmaier,Christopher,chris.frohmaier@port.ac.uk,C.~Frohmaier,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Lidman,Christopher,christopher.lidman@anu.edu.au,C.~Lidman,False,"The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia",0000-0003-1731-0497
Gutierrez,Claudia,C.P.Gutierrez-Avendano@soton.ac.uk,C.~P.~Guti\'errez,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Scolnic,Daniel,daniel.scolnic@duke.edu,D.~Scolnic,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Carollo,Daniela,daniela.carollo@inaf.it,D.~Carollo,True,"INAF, Astrophysical Observatory of Turin, I-10025 Pino Torinese, Italy",
Swann,Elizabeth,elizabeth.swann@port.ac.uk,E.~Swann,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Lewis,Geraint,geraint.lewis@sydney.edu.au,G.~F.~Lewis,False,"Sydney Institute for Astronomy, School of Physics, A28, The University of Sydney, NSW 2006, Australia",0000-0003-3081-9319
Glazebrook,Karl,kglazebrook@swin.edu.au,K.~Glazebrook,True,"Centre for Astrophysics \& Supercomputing, Swinburne University of Technology, Victoria 3122, Australia",
Kelsey,Lisa,l.kelsey@soton.ac.uk,L.~Kelsey,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Galbany,Lluis,lluisgalbany@gmail.com,L.~Galbany,False,"PITT PACC, Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh, PA 15260, USA",
Vincenzi,Maria,maria.vincenzi@port.ac.uk,M.~Vincenzi,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Sullivan,Mark,M.Sullivan@soton.ac.uk,M.~Sullivan,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0001-9053-4820
Sako,Masao,masao@sas.upenn.edu,M.~Sako,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Childress,Michael,m.j.childress@soton.ac.uk,M.~Childress,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Sommer,Natalia Eire,natalia.eire.sommer@anu.edu.au,N.~E.~Sommer,True,"The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia",
Kessler,Richard,kessler@kicp.uchicago.edu,R.~Kessler,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0003-3221-0419
Kessler,Richard,kessler@kicp.uchicago.edu,R.~Kessler,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-3221-0419
Foley,Ryan,foley@ucsc.edu,R.~J.~Foley,False,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Hinton,Samuel,samuelreay@gmail.com,S.~R.~Hinton,False,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",
Davis,Tamara,tamarad@physics.uq.edu.au ,T.~M.~Davis,False,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0002-4213-8783
Walker,Alistair,awalker@ctio.noao.edu,A.~R.~Walker,True,"Cerro Tololo Inter-American Observatory, National Optical Astronomy Observatory, Casilla 603, La Serena, Chile",0000-0002-7123-8943
Plazas Malagón,Andrés,plazasmalagon@gmail.com,A.~A.~Plazas,True,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-2598-0514
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-6011-0530
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-6011-0530
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0003-3044-5150
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,True,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-3270-7644
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
James,David,djames44@gmail.com,D.~J.~James,True,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Tucker,Douglas,dtucker@fnal.gov,D.~L.~Tucker,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-7211-5729
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-9632-0815
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-9632-0815
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,True,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Tarle,Gregory,gtarle@umich.edu,G.~Tarle,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0003-1704-0781
Diehl,H. Thomas,diehl@fnal.gov,H.~T.~Diehl,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-8357-7467
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Annis,James,annis@fnal.gov,J.~Annis,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-0609-3987
Marshall,Jennifer,jlm076@tamu.edu,J.~L.~Marshall,True,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",0000-0003-0710-9474
Carretero,Jorge,jorgecarreteropalacios@gmail.com,J.~Carretero,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3130-0204
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Romer,Kathy,romer@sussex.ac.uk,A.~K.~Romer,True,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",0000-0002-9328-879X
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia",0000-0003-0120-0808
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA",0000-0003-0120-0808
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4802-3194
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4802-3194
Costanzi,Matteo,matteo.costanzi@inaf.it,M.~Costanzi,True,"INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy",
Costanzi,Matteo,matteo.costanzi@inaf.it,M.~Costanzi,True,"Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy",
Schubnell,Michael,schubnel@umich.edu,M.~Schubnell,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-9504-2059
Aguena,Michel,michel.aguena@gmail.com,M.~Aguena,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Aguena,Michel,michel.aguena@gmail.com,M.~Aguena,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Swanson,Molly,molly.swanson@gmail.com,M.~E.~C.~Swanson,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Kuropatkin,Nikolay,kuropat@fnal.gov,N.~Kuropatkin,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-2511-0946
Martini,Paul,martini.10@osu.edu,P.~Martini,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-4279-4182
Martini,Paul,martini.10@osu.edu,P.~Martini,True,"Department of Astronomy, The Ohio State University, Columbus, OH 43210, USA",0000-0002-4279-4182
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain",0000-0002-6610-4836
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-6610-4836
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Allam,Sahar,sallam@fnal.gov,S.~Allam,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7069-7857
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Everett,Spencer,sweveret@ucsc.edu,S.~Everett,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Bhargava,Sunayana,sunayanabhargava@gmail.com,S.~Bhargava,True,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,True,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,True,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",
Abbott,Tim,tabbott@ctio.noao.edu,T.~M.~C.~Abbott,True,"Cerro Tololo Inter-American Observatory, National Optical Astronomy Observatory, Casilla 603, La Serena, Chile",
Pursiainen,Miika,m.a.pursiainen@soton.ac.uk,M.~Pursiainen,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Wiseman,Philip,P.S.Wiseman@soton.ac.uk,P.~Wiseman,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",


==> author_list_16_May.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Möller,Anais,anaismoller@gmail.com,A.~M\"oller,False,"Universit\'e Clermont Auvergne, CNRS/IN2P3, LPC, F-63000 Clermont-Ferrand, France",
Thomas,Benjamin P.,benjamin.thomas@port.ac.uk,B.~P.~Thomas,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Tucker,Brad E.,brad@mso.anu.edu.au,B.~E.~Tucker,False,"The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia",
Frohmaier,Christopher,chris.frohmaier@port.ac.uk,C.~Frohmaier,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Lidman,Christopher,christopher.lidman@anu.edu.au,C.~Lidman,False,"The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia",0000-0003-1731-0497
Gutierrez,Claudia,C.P.Gutierrez-Avendano@soton.ac.uk,C.~P.~Guti\'errez,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Scolnic,Daniel,daniel.scolnic@duke.edu,D.~Scolnic,False,"Department of Physics, Duke University Durham, NC 27708, USA",ß
Carollo,Daniela,daniela.carollo@inaf.it,D.~Carollo,True,"INAF, Astrophysical Observatory of Turin, I-10025 Pino Torinese, Italy",
Swann,Elizabeth,elizabeth.swann@port.ac.uk,E.~Swann,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Lewis,Geraint,geraint.lewis@sydney.edu.au,G.~F.~Lewis,False,"Sydney Institute for Astronomy, School of Physics, A28, The University of Sydney, NSW 2006, Australia",0000-0003-3081-9319
Glazebrook,Karl,kglazebrook@swin.edu.au,K.~Glazebrook,True,"Centre for Astrophysics \& Supercomputing, Swinburne University of Technology, Victoria 3122, Australia",
Kelsey,Lisa,l.kelsey@soton.ac.uk,L.~Kelsey,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Galbany,Lluis,lluisgalbany@gmail.com,L.~Galbany,False,"PITT PACC, Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh, PA 15260, USA",
Vincenzi,Maria,maria.vincenzi@port.ac.uk,M.~Vincenzi,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Sullivan,Mark,M.Sullivan@soton.ac.uk,M.~Sullivan,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0001-9053-4820
Sako,Masao,masao@sas.upenn.edu,M.~Sako,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Childress,Michael,m.j.childress@soton.ac.uk,M.~Childress,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Sommer,Natalia Eire,natalia.eire.sommer@anu.edu.au,N.~E.~Sommer,True,"The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia",
Kessler,Richard,kessler@kicp.uchicago.edu,R.~Kessler,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0003-3221-0419
Kessler,Richard,kessler@kicp.uchicago.edu,R.~Kessler,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-3221-0419
Foley,Ryan,foley@ucsc.edu,R.~J.~Foley,False,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Hinton,Samuel,samuelreay@gmail.com,S.~R.~Hinton,False,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",
Davis,Tamara,tamarad@physics.uq.edu.au ,T.~M.~Davis,False,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0002-4213-8783
Walker,Alistair,awalker@ctio.noao.edu,A.~R.~Walker,True,"Cerro Tololo Inter-American Observatory, National Optical Astronomy Observatory, Casilla 603, La Serena, Chile",0000-0002-7123-8943
Plazas Malagón,Andrés,plazasmalagon@gmail.com,A.~A.~Plazas,True,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-2598-0514
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-6011-0530
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-6011-0530
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0003-3044-5150
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,True,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-3270-7644
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
James,David,djames44@gmail.com,D.~J.~James,True,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Hollowood,Devon L.,dhollowo@ucsc.edu,D.~L.~Hollowood,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Tucker,Douglas,dtucker@fnal.gov,D.~L.~Tucker,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-7211-5729
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-9632-0815
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-9632-0815
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,True,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Tarle,Gregory,gtarle@umich.edu,G.~Tarle,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0003-1704-0781
Diehl,H. Thomas,diehl@fnal.gov,H.~T.~Diehl,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-8357-7467
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Annis,James,annis@fnal.gov,J.~Annis,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-0609-3987
Marshall,Jennifer,jlm076@tamu.edu,J.~L.~Marshall,True,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",0000-0003-0710-9474
Carretero,Jorge,jorgecarreteropalacios@gmail.com,J.~Carretero,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3130-0204
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Romer,Kathy,romer@sussex.ac.uk,A.~K.~Romer,True,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",0000-0002-9328-879X
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia",0000-0003-0120-0808
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA",0000-0003-0120-0808
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4802-3194
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4802-3194
Costanzi,Matteo,matteo.costanzi@inaf.it,M.~Costanzi,True,"INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy",
Costanzi,Matteo,matteo.costanzi@inaf.it,M.~Costanzi,True,"Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy",
Schubnell,Michael,schubnel@umich.edu,M.~Schubnell,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-9504-2059
Aguena,Michel,michel.aguena@gmail.com,M.~Aguena,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Aguena,Michel,michel.aguena@gmail.com,M.~Aguena,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Swanson,Molly,molly.swanson@gmail.com,M.~E.~C.~Swanson,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Kuropatkin,Nikolay,kuropat@fnal.gov,N.~Kuropatkin,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-2511-0946
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Martini,Paul,martini.10@osu.edu,P.~Martini,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-4279-4182
Martini,Paul,martini.10@osu.edu,P.~Martini,True,"Department of Astronomy, The Ohio State University, Columbus, OH 43210, USA",0000-0002-4279-4182
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain",0000-0002-6610-4836
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-6610-4836
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Allam,Sahar,sallam@fnal.gov,S.~Allam,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7069-7857
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Everett,Spencer,sweveret@ucsc.edu,S.~Everett,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Bhargava,Sunayana,sunayanabhargava@gmail.com,S.~Bhargava,True,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,True,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,True,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",
Abbott,Tim,tabbott@ctio.noao.edu,T.~M.~C.~Abbott,True,"Cerro Tololo Inter-American Observatory, National Optical Astronomy Observatory, Casilla 603, La Serena, Chile",
Scarpine,Vic,scarpine@fnal.gov,V.~Scarpine,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Pursiainen,Miika,m.a.pursiainen@soton.ac.uk,M.~Pursiainen,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Wiseman,Philip,P.S.Wiseman@soton.ac.uk,P.~Wiseman,False,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
